Asynchronous Single-Photon 3D Imaging

Single-photon avalanche diodes (SPADs) are becoming popular in time-of-flight depth-ranging due to their unique ability to capture individual photons with picosecond timing resolution. However, ambient light (e.g., sunlight) incident on a SPAD-based 3D camera leads to severe non-linear distortions (pileup) in the measured waveform, resulting in large depth errors. We propose asynchronous single-photon 3D imaging, a family of acquisition schemes to mitigate pileup during data acquisition itself. Asynchronous acquisition temporally misaligns SPAD measurement windows and the laser cycles through deterministically predefined or randomized offsets. Our key insight is that pileup distortions can be "averaged out" by choosing a sequence of offsets that span the entire depth range. We develop a generalized image formation model and perform theoretical analysis to explore the space of asynchronous acquisition schemes and design high-performance schemes. Our simulations and experiments demonstrate an improvement in depth accuracy of up to an order of magnitude as compared to the state-of-the-art, across a wide range of imaging scenarios, including those with high ambient flux.

==> CameraReadyTODO.txt <==

Mohit's Notes:

DONE - Make the single-column figures go to the top, and in the right column as much as possible. 
WONTFIX - Surface plots could still be improved. 
DONE - Line colors in Figure 6 could be changed (those in Figure 8 are nicer).
DONE - Figure 9 and 10 - instead of RGB photo, say scene. 
DONE - Supplementary documents title change (anonymous submission, etc.). 
DONE - The citation of our CVPR LiDAR paper still says arXiv. 
- Can we include the citation to CVPR HDR paper somewhere?



DONE Change lambda=0.005 in Fig 4 to 0.05. <- we removed this plotline altogether.

DONE Add citation to Fig 3.

Supp Fig 5: What we've shown is effect of reducing laser cycles on opt filtering, which is the same for both synchronous mode and photon-driven shifting. But we only talk about photon-driven shifting, making it seem like this effect is only for photon-driven shifting. We need to fix that.
Also, we might want to talk about effect of reducing cycles on pure photon-driven shifting (no attenuation). In that case, there will be a higher limit on acquisition time since we will need denominator sequence to uniformize. This is what we actually wanted to show in the first place, and what R2 wanted to see (L < 50).

The proof of result 1 only holds for deterministic shifting, not for photon-driven shifting. This is because in photon-driven, the photon detections at the same bin are not independent, and we cannot use the variance expression. Even the co-variance might not be zero.

DONE Section 4: We define image formation model in a way that doesn't invoke denominator sequence and is not meant to be intuitive. So when we later define D (which is meant to be intuitive) in terms of J_l,i, it doesn't help. Can we instead define D right at the start, and then J in terms of it? Then when we get to the generalized estimator, it is almost trivial why the MLE is equivalent to it.

DONE In lines 420:425, we should say: "bins farther from the start are prevented from making a measurement due to detections early on, which means D_i are small, leading to extremely noisy flux estimates"


Mohit's Notes:

- Paper Title: Asynchronous Quanta 3D Imaging with Single-Photon Cameras?
- Sample papers for writing introduction: 
--- https://ieeexplore.ieee.org/stamp/stamp.jsp?tp=&arnumber=7410521 --- Solves a classical problem (edge detection). Starts well by talking about how fundamental the problem is, and a good historical perspective.
--- https://ieeexplore.ieee.org/stamp/stamp.jsp?tp=&arnumber=5459160 --- Introduces the around-the-corner problem. Good introduction, especially first two figures. Later figures are nice too. 
--- https://ieeexplore.ieee.org/stamp/stamp.jsp?tp=&arnumber=6751281 --- Another paper that solves a classical problem (scene flow). Introduction provides a nice historical perspective, and a clear list of contributions at the end. 

- Start by talking about quantized light and single photon-sensors in general. 

- Shorten the technical part in the middle. 

- In implications, take stuff from research summary --- first step toward realizing the goal of making these all-purpose sensors. Then, talk about 3D imaging--- specifically, for 3D imaging, depth and resolution --- point to the chart in terms of implications (range vs. resolution). Rename it. 

- We should think about making the introduction broader - starting with a discussion on single-photon sensors, etc. Perhaps focus less on technical details, and more on high-level picture and implications. 

Some example text:

- Convey that this is not a stand-alone paper, but a culmination of a line of research. "This paper describes a culmination of our recent line of research (cite cvpr papers). Talk about these as our papers. Convey the idea that this is a culmination (or continuation) of a recent line of research."

- "Light is fundamentally a “digital” quantity in that it is quantized; any camera records incoming light not continuously, but in discrete energy packets called photons. A conventional camera typically requires capturing hundreds to thousands of photons per pixel to create an image. What if there is a camera that could record individual photons, and precisely measure their time-of-arrival? Not only would such a camera have extremely high sensitivity, but the captured data will have an additional time-dimension, a rich source of scene information that is inaccessible to conventional cameras. There is an emerging class of sensors, called single-photon avalanche diodes (SPADs) [99] that promises such single-photon sensitivity, and the ability to time-tag incident photons with picosecond precision. Due to their sensitivity, picosecond time resolution, and room-temperature operation, SPADs are driving an imaging
revolution. A new generation of devices is emerging, with novel functionalities that were hitherto considered impossible: imaging at trillion fps [84], non-line-of-sight (NLOS) imaging [10, 86], and microscopic imaging of transient bio-phenomena at nano time-scales in photon-starved environments [9]. 

Can SPADs be Used as All-Purpose Imaging and Vision Cameras? Despite these capabilities, SPADs
are considered specialized devices used only in very low-flux environments, and restricted to a limited set of niche applications. This raises the following questions: Can we use SPADs not just in low-light, but across a wide range of imaging environments, for example, outdoor in bright ambient light?"

Then, start funneling down to 3D imaging. Finally, at the end, talk about implications, with the aid of an overview figure, something like Capabilities.pdf. Show 3D reconstructions achieved with different methods?

DONE - Use introductory figures (Figs. 1 and 2) from CVPR paper. 

DONE - Fig. 1 -- Single-Photon Cameras, instead of sensors. Change the title of Range vs. Resolution to Extreme 3D Imaging. Change "Applications" to "Potential Impact"?

- Potential introduction title:
Introduction: Quantized Nature of Light and Single-Photon Cameras

DONE - Replace LiDAR with 3D cameras in the paper? LiDAR seems a bit industry-ish. 

DONE - Instead of "pileup mitigation" (e.g., in Section 5 title), can we say "Toward Single-Photon 3D Imaging in Bright Sunlight". "Pileup" may be too technical a term, not broadly accessible. 

DONE - Place a link to the webpage just below the email addresses of authors

-In lines 687, think about whether Coates is still MLE

- For figures 3 and 5, show only 2 surfaces at a time


==> Ideas.txt <==
Ideas on how to make the paper more broadly appealing?

- rewrite abstract/introduction, add some qualitative 
comparisons, excitement about SPAD LiDARs in general, convince 
the reader that Lidar is not a solved problem

- Add teaser/overview figure?

- Add some kind of comparison with a standard APD based LiDAR

- Add a simulation result of a real application, maybe a self-driving car in bright sunlight?

- Make a video with less technical density than the paper

- Make section titles catchier - if some layperson reader
only reads the section heads can they still get the key
exciting point of the paper?




==> NotesRappGoyal.txt <==

- Read Isbaner paper (seems to be relevant). Read Heide paper again. Later, think about how to write the intro and related work. 

- Is free running always the optimal --- for all combinations of dead-time, repetition frequency, incident flux and SBR? This paper seems to suggest that may be for some daed-time and rep. rate configurations, it may work better than others? 

-	What is asynchronous timing electronics?

-	Suppose we could change laser repetition frequency as well. What would be the optimal frequency, given a fixed dead-time? Does it ever make sense to increase / decrease the frequency, considering all the trade-offs?

-	Write a short paragraph about "Computational Approaches" in the end, after introducing photoon-driven mode (say that this is the same as asynchrnous (free running) operation). This operation is available on TCSPC systems, although, surprisingly, not used much. Most theoretical analysis and practical systems use the synchronous mode (except this paper, which proposes computational approaches for estimating depths from asynchronous data. We show that the asynchronous mode is actually optimal --- can out-perform the synchronous modes --- especially when used with the right filtering): In there, say that most approaches are for synchronous operation. Recently, one approach has been proposed for asynchronous operation. We could use that.  Another option could be to do this directly (using our estimator). It gives a slight benefit in performance, as shown in Figure… 

Do we need to cite this paper in the beginning, or just later in the computational approaches is fine?  This paper (Rapp and Goyal) is only about asynchronous acquisition. They propose efficient computational methods for estimating depths from data captured using asynchronous operation. 

Our focus is on deriving optimal measurement schemes (across both synchronous and asynchronous), not so much on computational approaches. Specifically, we consider the space of measurements schemes where one could vary the relative timing between sensor and source. Also, vary the active time. Also, the filtering. Finally, we consider photon-driven (asynchronous operation), and demonstrate that it does the best in most scenarios. Our goal is to perform a theoretical analysis of these different acquisition strategies (synchronous vs. asynchronous, optimal filtering, optimal active times, etc.), and provide theoretical proofs and motivation, as well as empirical results, for which perform the best. Finally, we provide practical guidelines. 

Our goal is different. Our main focus is on design and analysis of optimal measurement strategies, less so on the computational approaches. We perform a theoretical analysis of a broad class of acquisition strategies (synchronous, asynchronous, filtering, combinations, optimal active time, laser frequency?), and derive optimal schemes, especially for performance in strong ambient light. Based on theoretical proofs and empirical results, we demonstrate that asynchronous mode (with the optimal filtering) does outperform other aquisition approaches, and can achieve up to an order of magnitude higher performance as compared to the state of the art, in the context of SPAD LIDAR. 

In comparison, our goal is to perform a theoretical analysis of a broad class of acquisition strategies (synchronous, asynchronous, filtering, combinations, optimal active time, laser frequency?), and derive optimal schemes, especially for performance in strong ambient light. We provide intuitions and theoretical expressions to demonstrate that the asynchronous mode can actually outperform synchronous modes – we demonstrate this via intuitive arguments, as well as theoretical analysis and finally back this up via simulations and hardware experiments. We show that, rather surprisingly, the free-running mode (asynchronous mode) achieves the best performance – both theoretically and empirically. This is surprising especially since the most common mode of operation for LIDAR is synchronous, and that forms the subject of most theoretical analysis (cite) and practical systems (cite). The one exception being recent work, which has proposed computational approaches for recovering depths using asynchronous mode, but they did not perform any analysis / comparisons with the synchronous mode, nor provided any theoretical models or motivation for using the asunchronous mode. 

Our main focus is on design and analysis of optimal measurement strategies. Although that is not the main focus of the paper, we also discuss computational approaches in the end (how to recover depth information from measured data), and derive a simple computational scheme which does slightly better than Rapp and Goyal. <<May not need to give too much emphasis to this paper – it seems to be different?>>



==> Notes_Mohit_Edits_1.txt <==
Final checks:
- Check all citations.
- Check all figure captions and labels.
- Spell check and grammar check.
- Page limit

DONE - Introduction - relax a bit.

DONE - Transition to section 6.

DONE - Fig. 9 remove (d)!!!!

Figure comments:
DONE - Give headings (titles) to figure captions. 
DONE - Last figure - should we have the image as the first sub-figure? 
DONE - Figure 1: titles for (d) and (e). 
DONE - Figure 3: Change view, increase resolution to match that of Fig. 5?
DONE - Figure 4: Add bars to denote normal m = 1000. 
DONE - Figure 6: SBR divide by 1000 in legends. 
DONE - Figure 6: Minima locations not lining up. 
DONE - Figure 7: top-left, scale the x-axis. 
DONE - Figure 7: May be show only 3?
DONE? - Figures 3, 5, 6, 7, 8: Distinguish proposed vs. prior. - Atul: made sequence of results uniform: start with state of the art then end with photon-driven
DONE - Figure 9: Make a row figure.
DONE - Fig. 8 - add extreme filtering
DONE - Fig. 9: add map of avg active time?
DONe - All figures: Should we specify SBR values? mu? lambda? RMSE?

Writing comments:
DONE - Transition from Section 5 to 6 --- can be strengthened. Why do we need optimal m etc., beyond just practical implementation considerations? Perhaps consider also changing the title of Section 6. 
  Perhaps we should make a distinction between theoretical vs. practical optimality?
  Section 6 – can we call this optimal? It is a bit weird because we are ending section 4 by asking “what is the optimal scheme?”. Then, in Section 5, we talk about how uniform shifting is optimal. But, in Section 6 – we again start talking about optimality. 

DONE - Do we need the first two sentences of Section 6.2? "Suppose the maximum.....\leq T". Can't we directly start with "So far..." 

DONE - This sentence in the introduction could be moved to somewhere later. This is an important detail, but perhaps belongs to a later technical section: "Moreover, the TCSPC acquisition method makes inefficient use of the SPAD measurement time --- consider the case of extreme ambient light, the SPAD detects a photon almost immediately after every laser pulse and spends a large fraction of the total acquisition time being dead." 
DONE (added Edoardo citation) - In related work, should we have a (perhaps small) section on hardware solutions for dealing with ambient light? Or at least some citations -- e.g., Edoardo's work?
DONE - In related work, the photon-driven acquisition paragraph still needs work. We need to clearly and succinctly convey that the contribution of our paper is beyond just an estimator - it is really establishing the concept of asynchronous acquisition techniques, along with theory and practical guidelines for **Acquisition**, not just estimator. I made an attempt - it may need refining. 

DONE - Need to add citations in introduction. 
DONE - Flip interpreting mopt para with simulations.
DONE -  Define SBR := mu / B lambda somewhere in the text.

DONE - Compare deterministic vs photon-driven results in Sec. 7

DONE - Limitations and Future Outlook
DONE - (pose as limitation) Add note on spatial priors etc. Can be combined with our method. DNN, TV.
DONE - (pose as limitation) Designing schemes priors on depth and albedo - redesign acquisition. 
DONE - (future work) Applicability to other imaging methods - FLIM and NLOS


DONE - Several "orphans" in the text. 
DONE - Some notes to self (just before Eq. 5). 

--------------------------------------------------------------------------------------------------------------------------------------------------------

DONE - Fix all figure captions.
DONE - Missing details in some figures:
DONE - Optimal values in Fig. 6
DONE - Heide reconstruction in Fig. 8
DONE - clarify dead time is actually "inactive time" in Fig. 2. 
DONE Won't Fix - Perhaps remove Fig. 3 (move to supp), and add two constant lines in Fig. 4. - Won't change.

DONE - Figure 4 ---- change the legends to $\phi_sig$.

DONE -	Perhaps use earlier references for synchronous LIDAR, instead of the recent ones. We can use the recent ones for pile-up. In general, we should avoid (if possible), citing our own recent paper. If we cite our paper, perhaps we can try citing other papers as well. 

DONE -	Perhaps we should clarify in the beginning what asynchronous means – it could be still synchronized, but only the start times are not aligned. 

DONE -	In figure 1c, should we show gate close too?

DONE -	Do we need to talk about the need to potentially skip a laser cycle?

DONE -	Need to say that in conventional TCSPC operation (most popular), the SPAD acquisition windows are aligned with the transmission of the laser pulse; the start of the SPAD acquisition window is the same as the laser pulse transmission. 

DONE -	We should clarify that the actual range is given by t_laser_period – dead_time, since anything coming within the last dead_time duration will not be detected. 

DONE -	Talk about start times being different, but the SPAD measurement window duration is still constant – it still matches the laser cycle length. 

DONE -	Change \unpublished reference. 
DONE - Remove HDR reference. 
DONE -	Pile-up or pileup? --- we will use "pileup" no hyphen.

DONE -	In the definition of uniform, etc., we seem to be assuming no wasted time? Some confusion here…Overall – throughout the paper, there seems to be some confusion around SPAD cycle duration, laser cycle duration, ambiguous range, dead time, active time, etc. May be we should define and clarify these early?
Atul: we have now defined laser cycle, spad cycle, active time etc. in Section 4.

DONE -	Make terms consistent – shifting strategy, shifting sequence, asynchronous strategy, etc.

DONE -	A bit too many “See Supplementary for Details”. Can we reduce?

DONE -	Is Corollary 5 really a corollary? It seems to be a lemma, on the way to another result…Should this be a lemma? The lead-up to this is a bit awkward…
DONE -	Should we roll this into Result 4?
DONE - Also – can we re-number Results to 1 and 2?

DONE - Replace deterministic shifting by uniform shifting?
DONE -	Paragraph title capitalization – be consistent (either all caps, or only first caps). 

DONE -	This idea that we want a histogram that best mimics the incident waveform is undersold / under-mentioned a bit. We may want to emphasize that. Almost a paragraph title – what is the ideal measured histogram? And then talk about different ways of achieving that. 

DONE -	Single pixel simulations in Section 5 – are these achieved with the additional delays? If so, perhaps we should have these after the following paragraph on achieving uniform shifting in practice? 
DONE -	Should we just replace deterministic by uniform?

DONE -	Shift sequence vs. Shifting sequence

DONE - Fig 3, do interpolation to get higher res, and change viewpoints to remove ambiguous intersections
DONE - Fig 5, send blow-up of region showing gap b/w yellow and blue to Atul
DONE - Fig 8, send placeholder to Atul
DONE - Compute RMSE's for all 3d figures (1, 8 and 9)
DONE - Send 5% figure with the same orientation as others to Atul

For supplement:
- Analyze dependence on T (number of cycles):
    Increasing signal as T decreases
    Increasing signal as T decreases (for optimal attenuation)

Send Fig with 5%,no attenuation and free running with opt to Atul for slides

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> scratch.txt <==
Mainstream vision applications 

What is needed...for these sensors to be applicable in mainstream vision and robotics applications, in addition to the exotic applications considered now..(figure 1)
